Fast and Compact Graph Cuts for the Boykov-Kolmogorov Algorithm

Computing a minimum $s$-$t$ cut in a graph is a solution to a wide range of computer vision problems and is often done using the Boykov-Kolmogorov (BK) algorithm. In this paper, we revisit the BK algorithm from both a theoretical and practical point of view. We improve the analysis of the time complexity of the BK algorithm to $O(mn|C|)$ and propose a new algorithm, the fast BK (fBK) algorithm, with a time complexity of $O(m|C|)$, where $m$, $n$, and $|C|$ are the number of edges, the number of vertices, and the capacity of the cut, respectively. We additionally propose a compact graph representation that allows our implementations of the BK and fBK algorithms to find a minimum $s$-$t$ cut in a graph with up to $10^9$ vertices and $10^{10}$ edges on a machine with 128 GB of memory. We denote these as $\texttt{cBK}$ and $\texttt{fcBK}$, respectively. Despite $\texttt{fcBK}$ having the better worst-case guarantee, we find $\texttt{cBK}$ to be the fastest available implementation within the family of BK algorithms when evaluating on a comprehensive set of benchmark datasets, highlighting the importance of memory-efficient implementations. We make our implementations publicly available for further research and implementation development within minimum $s$-$t$ cut algorithms.

==> rel_performance_large.dat <==
x y label
1.0 1.0 BK
0.929949948779257 0.37792056074766356 mBK
0.42536715418418247 0.4082943935910489 mBK_r
0.20999963181706938 0.12974906041986103 cBK
0.18293710352654274 0.12974906041986103 cBK_trad
0.7686717551377686 0.38657407407407407 mBK
0.6095343904656095 0.41435185608304576 mBK_r
0.2464214773880464 0.1476658950617284 cBK
0.25295857561285295 0.1476658950617284 cBK_trad
0.9432615204508724 0.37792056074766356 mBK
0.6174176888649454 0.4082943951771086 mBK_r
0.3241551324023041 0.12928089535017884 cBK
0.25075499357672704 0.12928089535017884 cBK_trad
0.7491680388594352 0.38657407407407407 mBK
0.562923129716774 0.4143518623685414 mBK_r
0.26020233082126737 0.14739460448102423 cBK
0.259291230291632 0.14739460448102423 cBK_trad
0.7954123286305851 0.37792056074766356 mBK
0.24003588224100905 0.40829439424601505 mBK_r
0.17440490753074003 0.12948170275977652 cBK
0.18828526381602198 0.12948170275977652 cBK_trad
0.6790858733556057 0.38657407407407407 mBK
0.424602184584852 0.41435185867865215 mBK_r
0.23705165457072702 0.14754756069094305 cBK
0.22080889290732117 0.14754756069094305 cBK_trad
0.8257724080206704 0.37792056074766356 mBK
0.30384584591870156 0.40829439596866557 mBK_r
0.20390625568616033 0.12915583120478039 cBK
0.1845605735288766 0.12915583120478039 cBK_trad
0.812002544892686 0.37792056074766356 mBK
0.2849937892499924 0.40829439575158905 mBK_r
0.09159363084340687 0.03521586323736018 cBK
0.09175593267287308 0.03521586323736018 cBK_trad
0.4901331112870918 0.3868245322127838 mBK
0.3548778357478921 0.41452717579101506 mBK_r
0.2441870079657148 0.14638753648548222 cBK
0.23582009596124284 0.14638753648548222 cBK_trad
0.5185186121788388 0.3868174920651771 mBK
0.3870161507856227 0.414522244850641 mBK_r
0.2804369815901274 0.1462276478026633 cBK
0.26872007552768223 0.1462276478026633 cBK_trad
0.3770314083080041 0.3867315512602879 mBK
0.2567814927389396 0.41446208909877424 mBK_r
0.17170888213441407 0.1472022820817274 cBK
0.1829550827423168 0.1472022820817274 cBK_trad
0.4096113331147562 0.38677390658503674 mBK
0.26476504584167876 0.4144917350130489 mBK_r
0.18995973636571195 0.14661038280014616 cBK
0.20690270830019508 0.14661038280014616 cBK_trad
0.3148656403602884 0.38663106200720687 mBK
0.22850148734028072 0.4143917499477042 mBK_r
0.16747617899093734 0.1482621240144138 cBK
0.16687874780641565 0.1482621240144138 cBK_trad
0.32989940121559996 0.38661515826598664 mBK
0.22117082259603466 0.41438061413898414 mBK_r
0.16478366377917855 0.14823031653197324 cBK
0.16487081433175813 0.14823031653197324 cBK_trad
0.4168991349772407 0.38663952276428126 mBK
0.3222686438968045 0.41439767682102435 mBK_r
0.23348765403532284 0.14827904552856253 cBK
0.2264108682251762 0.14827904552856253 cBK_trad
0.5592336324047089 0.3866023464874449 mBK
0.35635958565265086 0.4143716436184441 mBK_r
0.23524039011650993 0.14820469297488978 cBK
0.23247605521939005 0.14820469297488978 cBK_trad
0.9625012080796367 0.38551708100794857 mBK
0.6898564264467425 0.41361196008206963 mBK_r
0.3592866423976891 0.25841366480635886 cBK
0.3379718222136315 0.25841366480635886 cBK_trad
0.7347536796827743 0.3869259812235496 mBK
0.3645227053789457 0.4145981944354405 mBK_r
0.33094293971369043 0.25906374572989765 cBK
0.3073185921992965 0.25906374572989765 cBK_trad
0.734532989590092 0.38694116717313953 mBK
0.3697469582742405 0.41460882197943794 mBK_r
0.3254546080925121 0.25907528705158606 cBK
0.30393141977825117 0.25907528705158606 cBK_trad
0.7426543059603782 0.3869061151434529 mBK
0.37760334765473363 0.41458428301677175 mBK_r
0.3463256725904189 0.25904864750902423 cBK
0.31956943685973144 0.25904864750902423 cBK_trad
0.7613994880647658 0.38689829578398033 mBK
0.4015596166438478 0.41457880785507484 mBK_r
0.32859991666170607 0.25904270479582503 cBK
0.30803023989523187 0.25904270479582503 cBK_trad
0.7517606371829805 0.3837931293325945 mBK
0.3802497230290146 0.41240519344233306 mBK_r
0.3515914603108064 0.2570345034660756 cBK
0.3148830733299398 0.2570345034660756 cBK_trad
0.6915863203865061 0.3807683861430288 mBK
0.14562596257305008 0.41028787206224315 mBK_r
0.22674898204603477 0.25461470891442306 cBK
0.22281429987974433 0.25461470891442306 cBK_trad
0.8554120602629011 0.3917871805986106 mBK
0.8510267894870277 0.41800103050479626 mBK_r
0.3191198727749053 0.1608627583914103 cBK
0.3198282153914707 0.1608627583914103 cBK_trad
0.8553848293123826 0.3915658855218918 mBK
0.8470485990405339 0.4178461242949114 mBK_r
0.3174170896196899 0.15873273736738447 cBK
0.3133831606757978 0.15873273736738447 cBK_trad

==> rel_performance_small.dat <==
x y label
1.0 1.0 BK
0.7226456779194558 0.759090909090909 mBK
0.5462874420091163 0.8136363904470701 mBK_r
0.2663078355227614 0.2894456646294882 cBK
0.27247661974974824 0.2894456646294882 cBK_trad
0.515030180683026 0.759090909090909 mBK
0.41832331766923575 0.8136367890329071 mBK_r
0.21443659382749886 0.2874242424242424 cBK
0.20861937579796658 0.2874242424242424 cBK_trad
0.585454241563217 0.759090909090909 mBK
0.4879856563292967 0.8136367890329071 mBK_r
0.2698524607600322 0.2874242424242424 cBK
0.26247549876164283 0.2874242424242424 cBK_trad
0.7815344093058579 0.759090909090909 mBK
0.6369429545268295 0.8136363887578204 mBK_r
0.27165478387634046 0.2635523225332914 cBK
0.2647467217003182 0.2635523225332914 cBK_trad
0.6604981541193513 0.7549825068826137 mBK
0.1418763078233147 0.8131228422396205 mBK_r
0.2265988545674512 0.5049825068826137 cBK
0.22267343749188695 0.5049825068826137 cBK_trad
0.7207204024936275 0.7583190219663646 mBK
0.48174649393300045 0.8135399044513061 mBK_r
0.38107153426828455 0.5083190219663646 cBK
0.35788137130419007 0.5083190219663646 cBK_trad
0.4417805084612026 0.7579470768178488 mBK
0.06393113207050914 0.8134935632405881 mBK_r
0.08079514789351036 0.5069942974908364 cBK
0.07814342751034965 0.5069942974908364 cBK_trad
0.8232593997203548 0.7579449742491213 mBK
0.1837614204447509 0.8134932509038139 mBK_r
0.24998850772855255 0.5069921162860385 cBK
0.2585962190426938 0.5069921162860385 cBK_trad
0.7685630072273589 0.7579452250241971 mBK
0.12396616465458069 0.8134932455143621 mBK_r
0.19015019986272055 0.5069923764401022 cBK
0.19367949287358177 0.5069923764401022 cBK_trad
1.2423792652844454 0.7629696106644515 mBK
1.1237374478522462 0.8141354169757024 mBK_r
0.7296450808159158 0.27921994442301795 cBK
0.7202770032773597 0.27921994442301795 cBK_trad
1.1789680857506206 0.7571776095796323 mBK
0.9845757887724822 0.8134050683829445 mBK_r
0.6640828438200206 0.2507921913737337 cBK
0.6493489977593411 0.2507921913737337 cBK_trad
0.2662828449374204 0.7539205963918982 mBK
0.15490249569062428 0.8129911105521699 mBK_r
0.11017462339803642 0.06272954227037125 cBK
0.10420655025106798 0.06272954227037125 cBK_trad
0.8467347691868612 0.7537514040502078 mBK
0.8154252988636326 0.8129699052743214 mBK_r
0.354190334020453 0.26688131822593486 cBK
0.28194242687414783 0.26688131822593486 cBK_trad
0.7202563802761509 0.7539205963918982 mBK
0.6352400642013627 0.8129911105521699 mBK_r
0.4048592140647753 0.2676426837635419 cBK
0.34878134333910865 0.2676426837635419 cBK_trad
0.8367608654461375 0.7539205963918982 mBK
0.711565552409799 0.8129911105521699 mBK_r
0.4452835162662463 0.2676426837635419 cBK
0.3886489143478535 0.2676426837635419 cBK_trad
1.1681246353236558 0.7540420620614573 mBK
1.1373260604346058 0.8130084746236826 mBK_r
0.8650178138868753 0.2681892792765576 cBK
0.6554372137843238 0.2681892792765576 cBK_trad
1.1309928521617851 0.7527399061856122 mBK
0.8683833464086472 0.8128582427337688 mBK_r
0.570255295502092 0.2623295778352549 cBK
0.4785782775453277 0.2623295778352549 cBK_trad
0.965548130204308 0.750910083727703 mBK
0.6696362002714639 0.8126189934473972 mBK_r
0.3328381076187381 0.25409537677466326 cBK
0.25039668125943915 0.25409537677466326 cBK_trad
0.8534283170080142 0.7510852761062524 mBK
0.5492430988423865 0.8126362761474328 mBK_r
0.4977179067696577 0.2548391303377997 cBK
0.3414214417362132 0.2548391303377997 cBK_trad
0.8699621060787661 0.7511142368745283 mBK
0.5348648288720201 0.812640351708049 mBK_r
0.5199106526713398 0.25484402175372234 cBK
0.3057597549607138 0.25484402175372234 cBK_trad
0.7619502396352676 0.759090909090909 mBK
0.6588714390506255 0.8136374356335596 mBK_r
0.44870621078035244 0.4 cBK
0.4111792511274535 0.4 cBK_trad
0.6348753898664157 0.7579365079365079 mBK
0.3632326546224916 0.8134921089857716 mBK_r
0.35719634555405166 0.4126984126984127 cBK
0.3290604954981463 0.4126984126984127 cBK_trad
0.7297884407537801 0.7584745762711864 mBK
0.4938486946534117 0.8135599313878094 mBK_r
0.3124936834232814 0.4067796610169492 cBK
0.2839148150922488 0.4067796610169492 cBK_trad
0.6013478779852404 0.7616279069767442 mBK
0.4659109720927396 0.8139535928833743 mBK_r
0.3810913716640673 0.37209302325581395 cBK
0.34985580232284597 0.37209302325581395 cBK_trad
0.6887976401001977 0.7579365079365079 mBK
0.506147981403346 0.813492361794613 mBK_r
0.3656826628558357 0.4126984126984127 cBK
0.3530423175684083 0.4126984126984127 cBK_trad
0.5943486662339035 0.757043282743114 mBK
0.30587928926193747 0.8133804332985206 mBK_r
0.324322926888181 0.42256042720629566 cBK
0.2779230386014704 0.42256042720629566 cBK_trad
1.1755120092535893 0.7606382978723404 mBK
1.0732122201809893 0.8138376699934196 mBK_r
0.8098494347728886 0.3829787234042553 cBK
0.7467704779401045 0.3829787234042553 cBK_trad
0.7947455746876959 0.7606382978723404 mBK
0.7262682679785849 0.8138302799065036 mBK_r
0.5992967732600203 0.3829787234042553 cBK
0.4587507837746588 0.3829787234042553 cBK_trad
